Wireless Channel Charting: Theory, Practice, and Applications

Channel charting is a recently proposed framework that applies dimensionality reduction to channel state information (CSI) in wireless systems with the goal of associating a pseudo-position to each mobile user in a low-dimensional space: the channel chart. Channel charting summarizes the entire CSI dataset in a self-supervised manner, which opens up a range of applications that are tied to user location. In this article, we introduce the theoretical underpinnings of channel charting and present an overview of recent algorithmic developments and experimental results obtained in the field. We furthermore discuss concrete application examples of channel charting to network- and user-related applications, and we provide a perspective on future developments and challenges as well as the role of channel charting in next-generation wireless networks.

==> arxiv preprint/figures/jsac_roc.csv <==
index,tpr,fpr
0,0.00001,0.00001
1,0.279,0.005
2,0.594,0.017
3,0.776,0.027
4,0.879,0.05
5,0.933,0.072
6,0.959,0.101
7,0.976,0.124
8,0.99,0.146
9,0.994,0.164
10,0.998,0.186
11,0.999,0.217
12,1.0,0.244
13,1.0,0.262
14,1.0,0.279
15,1.0,0.298
16,1.0,0.321
17,1.0,0.342
18,1.0,0.357
19,1.0,0.384
20,1.0,0.404
21,1.0,0.423
22,1.0,0.443
23,1.0,0.465
24,1.0,0.489
25,1.0,0.512
26,1.0,0.535
27,1.0,0.562
28,1.0,0.585
29,1.0,0.603
30,1.0,0.624
31,1.0,0.648
32,1.0,0.658
33,1.0,0.665
34,1.0,0.684
35,1.0,0.703
36,1.0,0.715
37,1.0,0.726
38,1.0,0.741
39,1.0,0.762
40,1.0,0.771
41,1.0,0.783
42,1.0,0.798
43,1.0,0.809
44,1.0,0.823
45,1.0,0.83
46,1.0,0.84
47,1.0,0.846
48,1.0,0.856
49,1.0,0.866
50,1.0,0.876
51,1.0,0.879
52,1.0,0.887
53,1.0,0.895
54,1.0,0.897
55,1.0,0.898
56,1.0,0.903
57,1.0,0.909
58,1.0,0.917
59,1.0,0.925
60,1.0,0.928
61,1.0,0.935
62,1.0,0.939
63,1.0,0.942
64,1.0,0.947
65,1.0,0.951
66,1.0,0.952
67,1.0,0.957
68,1.0,0.958
69,1.0,0.963
70,1.0,0.966
71,1.0,0.966
72,1.0,0.966
73,1.0,0.97
74,1.0,0.972
75,1.0,0.975
76,1.0,0.977
77,1.0,0.978
78,1.0,0.98
79,1.0,0.982
80,1.0,0.985
81,1.0,0.985
82,1.0,0.985
83,1.0,0.985
84,1.0,0.987
85,1.0,0.99
86,1.0,0.991
87,1.0,0.992
88,1.0,0.993
89,1.0,0.993
90,1.0,0.993
91,1.0,0.993
92,1.0,0.993
93,1.0,0.993
94,1.0,0.993
95,1.0,0.994
96,1.0,0.996
97,1.0,0.996
98,1.0,0.997
99,1.0,0.999


==> arxiv preprint/figures/jsac_roc_anchors.csv <==
index,tpr,fpr
0,0.00001,0.00001
1,0.165,0.003
2,0.432,0.015
3,0.638,0.02
4,0.776,0.03
5,0.874,0.044
6,0.928,0.057
7,0.954,0.066
8,0.974,0.08
9,0.986,0.107
10,0.991,0.13
11,0.996,0.141
12,0.996,0.158
13,0.999,0.183
14,1.0,0.196
15,1.0,0.212
16,1.0,0.239
17,1.0,0.26
18,1.0,0.283
19,1.0,0.301
20,1.0,0.325
21,1.0,0.344
22,1.0,0.366
23,1.0,0.38
24,1.0,0.393
25,1.0,0.409
26,1.0,0.429
27,1.0,0.446
28,1.0,0.477
29,1.0,0.488
30,1.0,0.503
31,1.0,0.519
32,1.0,0.542
33,1.0,0.562
34,1.0,0.582
35,1.0,0.593
36,1.0,0.607
37,1.0,0.62
38,1.0,0.637
39,1.0,0.654
40,1.0,0.663
41,1.0,0.674
42,1.0,0.677
43,1.0,0.692
44,1.0,0.704
45,1.0,0.719
46,1.0,0.724
47,1.0,0.739
48,1.0,0.746
49,1.0,0.761
50,1.0,0.768
51,1.0,0.778
52,1.0,0.786
53,1.0,0.796
54,1.0,0.805
55,1.0,0.815
56,1.0,0.82
57,1.0,0.831
58,1.0,0.839
59,1.0,0.843
60,1.0,0.853
61,1.0,0.865
62,1.0,0.872
63,1.0,0.88
64,1.0,0.889
65,1.0,0.897
66,1.0,0.907
67,1.0,0.915
68,1.0,0.92
69,1.0,0.928
70,1.0,0.931
71,1.0,0.934
72,1.0,0.939
73,1.0,0.944
74,1.0,0.95
75,1.0,0.953
76,1.0,0.962
77,1.0,0.963
78,1.0,0.966
79,1.0,0.967
80,1.0,0.97
81,1.0,0.972
82,1.0,0.976
83,1.0,0.977
84,1.0,0.98
85,1.0,0.983
86,1.0,0.985
87,1.0,0.987
88,1.0,0.987
89,1.0,0.987
90,1.0,0.989
91,1.0,0.991
92,1.0,0.993
93,1.0,0.994
94,1.0,0.997
95,1.0,0.998
96,1.0,0.998
97,1.0,0.999
98,1.0,0.999
99,1.0,0.999


==> figures/jsac_roc.csv <==
index,tpr,fpr
0,0.00001,0.00001
1,0.279,0.005
2,0.594,0.017
3,0.776,0.027
4,0.879,0.05
5,0.933,0.072
6,0.959,0.101
7,0.976,0.124
8,0.99,0.146
9,0.994,0.164
10,0.998,0.186
11,0.999,0.217
12,1.0,0.244
13,1.0,0.262
14,1.0,0.279
15,1.0,0.298
16,1.0,0.321
17,1.0,0.342
18,1.0,0.357
19,1.0,0.384
20,1.0,0.404
21,1.0,0.423
22,1.0,0.443
23,1.0,0.465
24,1.0,0.489
25,1.0,0.512
26,1.0,0.535
27,1.0,0.562
28,1.0,0.585
29,1.0,0.603
30,1.0,0.624
31,1.0,0.648
32,1.0,0.658
33,1.0,0.665
34,1.0,0.684
35,1.0,0.703
36,1.0,0.715
37,1.0,0.726
38,1.0,0.741
39,1.0,0.762
40,1.0,0.771
41,1.0,0.783
42,1.0,0.798
43,1.0,0.809
44,1.0,0.823
45,1.0,0.83
46,1.0,0.84
47,1.0,0.846
48,1.0,0.856
49,1.0,0.866
50,1.0,0.876
51,1.0,0.879
52,1.0,0.887
53,1.0,0.895
54,1.0,0.897
55,1.0,0.898
56,1.0,0.903
57,1.0,0.909
58,1.0,0.917
59,1.0,0.925
60,1.0,0.928
61,1.0,0.935
62,1.0,0.939
63,1.0,0.942
64,1.0,0.947
65,1.0,0.951
66,1.0,0.952
67,1.0,0.957
68,1.0,0.958
69,1.0,0.963
70,1.0,0.966
71,1.0,0.966
72,1.0,0.966
73,1.0,0.97
74,1.0,0.972
75,1.0,0.975
76,1.0,0.977
77,1.0,0.978
78,1.0,0.98
79,1.0,0.982
80,1.0,0.985
81,1.0,0.985
82,1.0,0.985
83,1.0,0.985
84,1.0,0.987
85,1.0,0.99
86,1.0,0.991
87,1.0,0.992
88,1.0,0.993
89,1.0,0.993
90,1.0,0.993
91,1.0,0.993
92,1.0,0.993
93,1.0,0.993
94,1.0,0.993
95,1.0,0.994
96,1.0,0.996
97,1.0,0.996
98,1.0,0.997
99,1.0,0.999


==> figures/jsac_roc_anchors.csv <==
index,tpr,fpr
0,0.00001,0.00001
1,0.165,0.003
2,0.432,0.015
3,0.638,0.02
4,0.776,0.03
5,0.874,0.044
6,0.928,0.057
7,0.954,0.066
8,0.974,0.08
9,0.986,0.107
10,0.991,0.13
11,0.996,0.141
12,0.996,0.158
13,0.999,0.183
14,1.0,0.196
15,1.0,0.212
16,1.0,0.239
17,1.0,0.26
18,1.0,0.283
19,1.0,0.301
20,1.0,0.325
21,1.0,0.344
22,1.0,0.366
23,1.0,0.38
24,1.0,0.393
25,1.0,0.409
26,1.0,0.429
27,1.0,0.446
28,1.0,0.477
29,1.0,0.488
30,1.0,0.503
31,1.0,0.519
32,1.0,0.542
33,1.0,0.562
34,1.0,0.582
35,1.0,0.593
36,1.0,0.607
37,1.0,0.62
38,1.0,0.637
39,1.0,0.654
40,1.0,0.663
41,1.0,0.674
42,1.0,0.677
43,1.0,0.692
44,1.0,0.704
45,1.0,0.719
46,1.0,0.724
47,1.0,0.739
48,1.0,0.746
49,1.0,0.761
50,1.0,0.768
51,1.0,0.778
52,1.0,0.786
53,1.0,0.796
54,1.0,0.805
55,1.0,0.815
56,1.0,0.82
57,1.0,0.831
58,1.0,0.839
59,1.0,0.843
60,1.0,0.853
61,1.0,0.865
62,1.0,0.872
63,1.0,0.88
64,1.0,0.889
65,1.0,0.897
66,1.0,0.907
67,1.0,0.915
68,1.0,0.92
69,1.0,0.928
70,1.0,0.931
71,1.0,0.934
72,1.0,0.939
73,1.0,0.944
74,1.0,0.95
75,1.0,0.953
76,1.0,0.962
77,1.0,0.963
78,1.0,0.966
79,1.0,0.967
80,1.0,0.97
81,1.0,0.972
82,1.0,0.976
83,1.0,0.977
84,1.0,0.98
85,1.0,0.983
86,1.0,0.985
87,1.0,0.987
88,1.0,0.987
89,1.0,0.987
90,1.0,0.989
91,1.0,0.991
92,1.0,0.993
93,1.0,0.994
94,1.0,0.997
95,1.0,0.998
96,1.0,0.998
97,1.0,0.999
98,1.0,0.999
99,1.0,0.999

